Assessment of the potential impacts of plant traits across environments by combining global sensitivity analysis and dynamic modeling in wheat

A crop can be viewed as a complex system with outputs (e.g. yield) that are affected by inputs of genetic, physiology, pedo-climatic and management information. Application of numerical methods for model exploration assist in evaluating the major most influential inputs, providing the simulation model is a credible description of the biological system. A sensitivity analysis was used to assess the simulated impact on yield of a suite of traits involved in major processes of crop growth and development, and to evaluate how the simulated value of such traits varies across environments and in relation to other traits (which can be interpreted as a virtual change in genetic background). The study focused on wheat in Australia, with an emphasis on adaptation to low rainfall conditions. A large set of traits (90) was evaluated in a wide target population of environments (4 sites x 125 years), management practices (3 sowing dates x 2 N fertilization) and $CO_2$ (2 levels). The Morris sensitivity analysis method was used to sample the parameter space and reduce computational requirements, while maintaining a realistic representation of the targeted trait x environment x management landscape ($\sim$ 82 million individual simulations in total). The patterns of parameter x environment x management interactions were investigated for the most influential parameters, considering a potential genetic range of +/- 20% compared to a reference. Main (i.e. linear) and interaction (i.e. non-linear and interaction) sensitivity indices calculated for most of APSIM-Wheat parameters allowed the identifcation of 42 parameters substantially impacting yield in most target environments. Among these, a subset of parameters related to phenology, resource acquisition, resource use efficiency and biomass allocation were identified as potential candidates for crop (and model) improvement.

==> figures/table_S1.csv <==
Module;Process;Factor;Description;Default value;Unit
phenology;thermal time accumulation;x_temp;Cardinal temperatures affecting the effective thermal time (y_tt = 0 26 0 oCd);0 26 34;°C
phenology;germination failure (time);days_germ_limit;Maximum days allowed after sowing for germination to take place ;40;days
phenology;coleoptile elongation (water);fasw_emerg;Fraction of available soil water affecting  the stress factor [0-1] for thermal time calculation between germination and emergence (rel_emerg_rate = 1 1);0 1;[0,1]
phenology;**emergence (temperature)**;shoot_lag;Time lag before linear coleoptile growth starts ;40;°Cd
phenology;**coleoptile elongation (temperature)**;shoot_rate;Degree days required to increase coleoptile by 1 mm;1.5;°Cd mm-1
phenology;emergence failure (temperature);tt_emerg_limit;Maximum degree days allowed for emergence to take place;300;°Cd
phenology;**node phyllochron**;y_node_app_rate;Thermal time between the appearance of successive nodes as a function of the node number of the main stem (x_node_no_app = 0 20);95 95;°Cd
phenology;leaf initiation;y_leaves_per_node;Leaf per node defined as a function of x_node_no_leaf=0 2.5 6;1 1 6;leaf node-1
phenology;node development (carbon);y_leaf_no_frac;Leaf appearance depending on LAI (x_lai_ratio = 0 0.1 0.8 1);0 1 1;[0-1]
phenology;phenology failure;swdf_pheno_limit;Critical cumulative phenology water stress, above which the crop fails;25;-
phenology;development failure (temperature);x_weighted_temp;Temperature affecting plant death (y_plant_death = 0 1);55 60;°C
cultivar;**phenological stages shift (photoperiod)**;photop_sens;Sensitivity to photoperiod;3;-
cultivar;**phenological stages shift (vernalisation)**;vern_sens;Sensitivity to vernalisation;1.5;-
cultivar;**thermal time accumulation (juvenile)**;tt_end_of_juvenile;Thermal time between plant emergence and end of juvenile stage;400;°Cd
cultivar;**thermal time accumulation (floral initiation)**;tt_floral_initiation;Thermal time between end of juvenile and floral initiation;555;°Cd
cultivar;**thermal time accumulation (flowering)**;tt_flowering;Thermal time between floral initiation and flowering;120;°Cd
cultivar;**thermal time accumulation (grain filling)**;tt_start_grain_fill;Thermal time between flowering and start of grain filling;545;°Cd
cultivar;stem elongation;y_height;plant canopy height for stem weight per plant (x_stem_wt = 0 6 g plant-1);0 1500;mm
cultivar;**grain development**;grains_per_gram_stem;Number of grains that are set depending on the stem dry weight;25;grain g-1
cultivar;**grain demand (flowering)**;potential_grain_growth_rate;Potential rate of grain growth from flowering to grain fill;0.001;g d-1
cultivar;**grain demand (maturity)**;potential_grain_filling_rate;Potential rate of grain growth during grain filling;0.002;g d-1
cultivar;**grain demand (maximum)**;max_grain_size;Potential grain size;0.041;g
biomass;initial leaf biomass;leaf_dm_init;Initial leaf dry matter;0.003;g
biomass;initial root biomass;root_dm_init;Initial root dry matter;0.01;g
biomass;initial stem biomass;stem_dm_init;Initial stem dry matter;0.0016;g
biomass;photosynthesis (co2);co2_rue_modifier;Factor affecting the CO2 compensation point;163;-
biomass;biomass growth (generic temperature);tfac_slope;Temperature stress factor slope;0.0125;-
biomass;biomass growth  (generic temperature, min);temp_fac_min;Temperature stress factor minimum;0.69;-
biomass;biomass growth  (generic water);sfac_slope;Soil water stress factor slope;-0.125;-
biomass;biomass growth  (generic water, max);sw_fac_max;Soil water stress factor maximum;1.125;-
biomass;biomass growth  (temperature);x_ave_temp;Daily mean temperatures affecting the RUE multiplier [0-1] (y_stress_photo = 0 1 1 0);0 10 25 35;°C
biomass;**radiation interception (green)**;y_extinct_coef;Extinction coefficient of green leaves as a response to row spacing (x_row_spacing = 200 350 1000 mm);0.5 0.5 0.5;-
biomass;radiation interception (dead);y_extinct_coef_dead;Extinction coefficient for dead leaves as a response to row width (x_row_spacing = 200 350 1000 mm);0.3 0.3 0.3;-
biomass;**grain demand (temperature)**;x_temp_grainfill;Temperatures affecting stress index [0-1] for the potential grain filling rate (y_rel_grainfill = 0 1 1);0 26 35;°C
biomass;**grain demand (nitrogen)**;x_temp_grain_n_fill;Temperatures affecting stress index [0-1] for potential N filling rate (y_rel_grain_n_fill = 0 1 1);0 25;°C
biomass;**photosynthesis (potential)**;y_rue;Radiation Use Efficiency depending on stages;0 0 1.24 1.24 1.24 1.24 1.24 1.24 0 0 0;g MJ-1
biomass;**root biomass partitioning**;y_ratio_root_shoot;Root/shoot ratio as a function of specific stages (x_stage_no_partition = 1 2 3 4 4.9 5 5.4 6 6.9 7 8 9 10 11);0 0 1 1 0.3 0.3 0.3 0.08 0.01 0 0 0 0 0;[0,1]
biomass;**leaf biomass partitioning**;y_frac_leaf;Fraction of remaining dry matter allocated to leaves for specifc stages (specific stages (x_stage_no_partition = 1 2 3 4 4.9 5 5.4 6 6.9 7 8 9 10 11);0 0 0.6 0.6 0.6 0.42 0 0 0 0 0 0 0 0;[0,1]
biomass;**pod biomass partitioning**;y_frac_pod;Fraction of dry matter allocated to rachis for specific stages (x_stage_no_partition = 1 2 3 4 4.9 5 5.4 6 6.9 7 8 9 10 11);0 0 0 0 0 0 0.33 0.33 0.33 0 0 0 0 0;[0,1]
biomass;grain water content;grn_water_cont;Water content of grain ;0.125;g g-1
leaf;**leaf expansion (init)**;initial_tpla;Initial total plant leaf area;200;mm2
leaf;**leaf expansion (carbon)**;y_sla;Parameter added to change minimum and maximum values all at once;1;-
leaf;leaf expansion;node_no_correction;Number of growing leaves in the sheath;2;leaf
leaf;leaf expansion (carbon)*;sla_min;Minimum specific leaf area;18000;mm2 mg-1
leaf;leaf expansion (carbon)*;y_sla_max;Maximum specific leaf area as a function of daily change in LAI (x_lai = _sla_max);27000 22000;mm2 g-1
leaf;leaf expansion (failure);leaf_no_crit;Critical number of leaves, below which portion of the crop may die due to water stress;10;leaf
leaf;leaf expansion (potential);y_leaf_size;Leaf potential size depending on the number of nodes appeared (x_node_no = 1 5 8 10) and the growing leaf number in the sheath (node_no_correction = 2);1400 3700 4800 5600;mm2
root;**root absorption (capacity)**;ll_modifier;Parameter added to change crop lower limit values for all depths at once;1;-
root;**root absorption (potential)**;kl_modifier;Parameter added to change crop kl values for all depths at once;1;-
root;**root elongation (phenology)**;root_depth_rate;Potential rate of root front increase for the different stages;0 5 30 30 30 30 0 0 0 0 0;mm day-1
root;**root elongation (soil structure)**;xf_modifier;Parameter added to change crop xf values for all depths at once;1;-
root;**root elongation (temperature)**;x_temp_root_advance;Temperatures affecting root front by the [0-1] stress index: y_rel_root_advance = 0 1 0;0 25 35;°C
root;root elongation (carbon);specific_root_length;Specific root length;105000;mm g-1
root;root elongation (carbon);y_rel_root_rate;Factor affecting root length density in a layer, which depends on  root branching (x_plant_rld = 0 0.0001 0.0003 mm/mm3/plant);0.02 0.1 1;[0,1]
root;root elongation (generic water);x_sw_ratio;Water availability affecting the stress factor for root depth growth (y_sw_fac_root = 0 1);0 0.25;[0,1]
root;root elongation (init);initial_root_depth;Initial depth of roots ;100;mm
root;root elongation (water);x_ws_root;Water supply demand ratio affecting the increase in root depth (y_ws_root_fac = 1 1);0 1;[0,1]
water;phenological stages shift (water);x_sw_avail_ratio;Water availability that affects stress indices for phenology: y_swdef_pheno = 1.0 1.0;0 0.5;[0,1]
water;leaf expansion (water);x_sw_demand_ratio;Water availability that affects stress indices for leaf expansion: y_swdef_leaf = 0 1;0.1 1.1;[0,1]
water;photosynthesis failure (water);swdf_photo_limit;Critical cumulative photosynthesis water stress, above which the crop partly fails;99;-
water;**transpiration efficiency (phenology)**;transp_eff_cf;Transpiration efficiency coefficient for aboveground biomass for the different stage codes;0 0 0.006 0.006 0.006 0.006 0.006 0.006 0.0025 0 0;g m-2 mm-1 kPa
water;**water demand (VPD)**;eo_crop_factor_default;Default crop factor for limiting soil;1.5;-
water;**transpiration efficiency (co2)**;y_co2_te_modifier;CO2  factor for transpiration effciency in response to x_co2_te_modifier = 350 700 1000 ppm;1 1.69;-
nitrogen;initial leaf nitrogen;leaf_n_init_conc;(small hypothesis);0.063;g g-1
nitrogen;initial root nitrogen;root_n_init_conc;Root initial N concentration;0.02;g g-1
nitrogen;initial stem nitrogen;stem_n_init_conc;Stem initial N concentration;0.05;g g-1
nitrogen;initial pod nitrogen;pod_n_init_conc;Rachis initial N concentration;0.063;g g-1
nitrogen;**nitrogen supply**;kno3;Constant for extractable soil nitrogen;0.02;-
nitrogen;nitrogen supply (potential);total_n_uptake_max;Maximum total nitrogen uptake in a soil layer;0.6;g m-2
nitrogen;phenological stages shift (nitrogen);N_fact_pheno;Multipler for N deficit effect on phenology;100;-
nitrogen;**leaf expansion (nitrogen)**;N_fact_expansion;Multipler for N deficit effect on leaf expansion;1;-
nitrogen;**photosynthesis (nitrogen)**;N_fact_photo;Multiplier for nitrogen deficit effect on photosynthesis;1.5;-
nitrogen;**leaf nitrogen remobilisation**;leaf_n_sen_conc;N concentration that remains in senesced leaves (i.e. that is not retranslocated);0.005;g g-1
nitrogen;**grain filling (nitrogen)**;N_fact_grain;Multipler for N deficit effect on grain filling;1.5;-
nitrogen;**leaf nitrogen demand (min, crit, max)**;n_conc_leaf;Parameter added to change minimum, critical and maximum values of n_conc_leaf all at once;1;-
nitrogen;leaf nitrogen demand*;y_n_conc_crit_leaf;Critical leaf N concentration at the different stages;0.063 0.063 0.042 0.015 0.008 0.0035;g g-1
nitrogen;leaf nitrogen demand*;y_n_conc_max_leaf;Maximum leaf N concentration at the different stages;0.07 0.07 0.05 0.02 0.01 0.005;g g-1
nitrogen;leaf nitrogen demand*;y_n_conc_min_leaf;Minimum leaf N concentration at the different stages;0.025 0.025 0.021 0.01 0.005 0.0025;g g-1
nitrogen;**root nitrogen demand (min, crit, max)**;n_conc_root;Parameter added to change minimum, critical and maximum values of n_conc_root all at once;1;-
nitrogen;root nitrogen demand*;n_conc_crit_root;Critical root N concentration at the different stages;0.02;g g-1
nitrogen;root nitrogen demand*;n_conc_max_root;Maximum root N concentration at the different stages;0.02;g g-1
nitrogen;root nitrogen demand*;n_conc_min_root;Minimum root N concentration at the different stages;0.01;g g-1
nitrogen;root nitrogen remobilisation;root_n_sen_conc;N concentration that remains in the senesced roots (i.e. that is not retranslocated);0.005;g g-1
nitrogen;**stem nitrogen demand (min, crit, max)**;n_conc_stem;Parameter added to change minimum, critical and maximum values of n_conc_stem all at once;1;-
nitrogen;stem nitrogen demand*;y_n_conc_crit_stem;Critical stem N concentration at the different stages;0.05 0.05 0.02 0.01 0.005 0.0035;g g-1
nitrogen;stem nitrogen demand*;y_n_conc_max_stem;Maximum stem N concentration at the different stages;0.07 0.07 0.04 0.015 0.015 0.015;g g-1
nitrogen;stem nitrogen demand*;y_n_conc_min_stem;Minimum stem N concentration at the different stages;0.025 0.025 0.004 0.003 0.003 0.0025;g g-1
nitrogen;stem nitrogen remobilisation;stem_n_sen_conc;N concentration that remains in the senesced stems (i.e. that is not retranslocated);0.0025;g g-1
nitrogen;pod nitrogen demand (min, crit, max);n_conc_pod;Parameter added to change minimum, critical and maximum values of n_conc_pod all at once;1;-
nitrogen;pod nitrogen demand*;y_n_conc_crit_pod;Critical rachis N concentration at the different stages;0.05 0.05 0.02 0.01 0.005 0.0035;g g-1
nitrogen;pod nitrogen demand*;y_n_conc_max_pod;Maximum rachis N concentration at the different stages;0.07 0.07 0.04 0.015 0.015 0.015;g g-1
nitrogen;pod nitrogen demand*;y_n_conc_min_pod;Minimum rachis N concentration at the different stages;0.025 0.025 0.004 0.003 0.003 0.0025;g g-1
nitrogen;pod nitrogen remobilisation;pod_n_sen_conc;N concentration that remains in the senesced rachis (spike without grains);0.007;g g-1
nitrogen;meal nitrogen demand (min, crit, max);n_conc_meal;Parameter added to change minimum, critical and maximum values of n_conc_meal all at once;1;-
nitrogen;meal nitrogen demand*;y_n_conc_crit_meal;Critical meal N concentration at the different stages;0 0 0 0 0.03 0.03;g g-1
nitrogen;meal nitrogen demand*;y_n_conc_max_meal;Maximum meal N concentration at the different stages;0 0 0 0 0.03 0.03;g g-1
nitrogen;meal nitrogen demand*;y_n_conc_min_meal;Minimum meal N concentration at the different stages;0 0 0 0 0.014 0.014;g g-1
nitrogen;meal nitrogen remobilisation;meal_n_sen_conc;N concentration that remains in senesced grains (i.e. that is not retranslocated);0.014;g g-1
nitrogen;gain nitrogen demand (min, crit, max);n_conc_grain;Parameter added to change minimum, critical and maximum values of n_conc_grain all at once;1;-
nitrogen;grain nitrogen demand*;n_conc_crit_grain;Critical grain N concentration at the different stages;0.03;g g-1
nitrogen;grain nitrogen demand*;n_conc_max_grain;Maximum grain N concentration at the different stages;0.03;g g-1
nitrogen;grain nitrogen demand*;n_conc_min_grain;Minimum grain N concentration at the different stages;0.014;g g-1
senescence;**leaf senescence (age)**;fr_lf_sen_rate;Fraction of total leaf number senescing per main stem node;0.035;[0-1]
senescence;**leaf senescence (age)**;node_sen_rate;Rate of node senescence on main stem;60;°Cd node-1
senescence;**leaf senescence (temperature)**;x_maxt_senescence;Minimum temperature affecting the daily fraction of leaf area senescing due to heat (y_heatsenescence_fac = 0 0.05 0.40);34 34.1 45;°C
senescence;**leaf senescence (water)**;sen_rate_water;Slope in linear equation relating soil water stress during photosynthesis to leaf senescence rate;0.1;-
senescence;leaf senescence (carbon);min_tpla;Lower limit of total leaf area per plant;5;mm2 plant-1
senescence;leaf senescence (shading);lai_sen_light;Critical LAI when shading is starting to cause leaf area senescence;7;m2 m-2
senescence;leaf senescence (shading);sen_light_slope;Sensitivity of leaf area senescence to shading;0.002;-
senescence;root senescence (nitrogen);y_dm_sen_frac_root;Rate of root biomass senescing each day as a function of x_dm_sen_frac_root = 0 1;0.005 0.005;[0-1]

